Generating Initial Data in General Relativity using Adaptive Finite Element Methods

The conformal formulation of the Einstein constraint equations is first reviewed, and we then consider the design, analysis, and implementation of adaptive multilevel finite element-type numerical methods for the resulting coupled nonlinear elliptic system. We derive weak formulations of the coupled constraints, and review some new developments in the solution theory for the constraints in the cases of constant mean extrinsic curvature (CMC) data, near-CMC data, and arbitrarily prescribed mean extrinsic curvature data. We then outline some recent results on a priori and a posteriori error estimates for a broad class of Galerkin-type approximation methods for this system which includes techniques such as finite element, wavelet, and spectral methods. We then use these estimates to construct an adaptive finite element method (AFEM) for solving this system numerically, and outline some new convergence and optimality results. We then describe in some detail an implementation of the methods using the FETK software package, which is an adaptive multilevel finite element code designed to solve nonlinear elliptic and parabolic systems on Riemannian manifolds. We finish by describing a simplex mesh generation algorithm for compact binary objects, and then look at a detailed example showing the use of FETK for numerical solution of the constraints.

==> abs-grqc.txt <==

The conformal formulation of the Einstein constraint equations is first 
reviewed, and we then consider the design, analysis, and implementation of 
adaptive multilevel finite element-type numerical methods for the resulting 
coupled nonlinear elliptic system.  We derive weak formulations of the 
coupled constraints, and review some new developments in the solution theory 
for the constraints in the cases of constant mean extrinsic curvature (CMC) 
data, near-CMC data, and arbitrarily prescribed mean extrinsic curvature 
data.  We then outline some recent results on a priori and a posteriori error
estimates for a broad class of Galerkin-type approximation methods for this 
system which includes techniques such as finite element, wavelet, and 
spectral methods.  We then use these estimates to construct an adaptive 
finite element method (AFEM) for solving this system numerically, and outline
some new convergence and optimality results.  We then describe in some detail 
an implementation of the methods using the FETK software package, which is an
adaptive multilevel finite element code designed to solve nonlinear elliptic 
and parabolic systems on Riemannian manifolds.  We finish by describing a 
simplex mesh generation algorithm for compact binary objects, and then look 
at a detailed example showing the use of FETK for numerical solution of the 
constraints.


